Adaptive Encoding Strategy for Quantum Annealing in Mixed-Variable Engineering Optimization

Mixed discrete-continuous optimization is central to engineering design, where discrete choices interact with continuous fields. These problems are difficult due to high-dimensional, complex search spaces. To tackle them, Quantum Annealing (QA) is promising, yet its native binary nature supports only discrete variables, making accurate and efficient encodings of continuous quantities a central challenge. Existing approaches either split the coupled problem, mapping discrete decisions to QA while solving continuous fields classically, or use fixed-bit-depth encodings. The former compromises QA's global search advantages; the latter can underrepresent dynamic range or inflate the number of binary variables. We show that simply increasing bit depth can even degrade performance on current QA hardware, underscoring the need for alternative encodings. In response, we introduce an adaptive encoding strategy for continuous variables in QA that enables efficient treatment of coupled mixed-variable problems. We propose an update strategy for the representable ranges of the continuous variables and demonstrate its utility by integrating it into the minimum complementary energy formulation for structural design optimization, which provides a single, coupled constrained problem. We apply a quadratic penalty method where we update the representation of the continuous variables while targeting the full original objective, preserving QA's global search capability. On a published benchmark, the size optimization of a composite rod, our adaptive encoding improves solution quality under a fixed binary variable budget, demonstrating a superior precision-resource trade-off. Since the framework generalizes beyond structural design, it offers practical guidance for encoding continuous variables for QA and indicates that adaptive representations can enhance precision on current hardware.

==> data/empirical_error_analysis/error_over_iterations_aggregated.csv <==
iteration,error_fixed_median,error_fixed_q25,error_fixed_q75,error_adaptive_median,error_adaptive_q25,error_adaptive_q75
1,0.0117647058823528,0.0107534333024538,0.0133787284242499,0.0260002277458319,0.0145216931398824,0.0320427360711079
2,0.0321361321651394,0.0182287330689437,0.0444897678879211,0.0337780637471511,0.0167451429615432,0.0553804020843864
3,0.0326932113106207,0.0187668368414626,0.0434595778403226,0.0131047024859832,0.0106383856988646,0.0193969557638433
4,0.0252275565555084,0.0115052501348142,0.0340446091265765,0.0036898622362484,0.002772192596395,0.0049325114116291
5,0.0208147640574093,0.012844361051467,0.0265900512566891,0.0012807078188921,0.000559882743828,0.0016704819826144
6,0.036030694248087,0.0280880309443354,0.0606084052098828,0.0005422351891058,0.0004883370753495,0.0005896718655283
7,0.0310566733118668,0.0215161343304117,0.0428500916035171,,,
8,0.0230388073920359,0.0179905969384865,0.0350703919128632,,,
9,0.0252913898385631,0.0184952037694874,0.0332616221937114,,,
10,0.0265471740276818,0.0265471740276818,0.0265471740276818,,,


==> data/empirical_error_analysis/error_over_num_binary_variables_aggregated.csv <==
N,error_median,error_min,error_max,error_ba_median,chain_break_median,chain_break_min,chain_break_max
3,0.1428571428571427,0.1428571428571427,0.1428571428571427,0.1428571428571427,0.0,0.0,0.0
4,0.0666666666666666,0.0666666666666666,0.0666666666666666,0.0666666666666666,0.0,0.0,0.0
5,0.032258064516129,0.032258064516129,0.032258064516129,0.032258064516129,0.0,0.0,0.0
6,0.023559539432563,0.0158730158730158,0.0341362113771533,0.0158730158730158,0.0,0.0,0.0833333333333333
7,0.0169337111555957,0.0078740157480314,0.0349928914067542,0.0078740157480314,0.0,0.0,0.0714285714285714
8,0.0194596645115647,0.0077196155627566,0.0666954954968429,0.0039215686274509,0.0,0.0,0.0
9,0.0178074214740576,0.0042085740054024,0.0374641677477037,0.0019569471624265,0.0,0.0,0.0
10,0.0197304944858454,0.0105791108611502,0.0566643825997258,0.0009775171065493,0.025,0.0,0.05
11,0.0202168472171057,0.0017866070882177,0.1517491981442488,0.0004885197850512,0.0,0.0,0.0454545454545454
12,0.0226754643214857,0.0036772210858059,0.0956454766659943,0.0002442002442002,0.0,0.0,0.0833333333333333


==> data/structural_design_optimization/error_over_iterations.csv <==
iteration,error,error_ba
0,0.0158730158730158,0.0158730158730158
1,0.0158730158730158,0.0158730158730158
2,0.0476190476190477,0.0476190476190477
3,0.037030840962207,0.037030840962207
4,0.0129028876176949,0.0129028876176949
5,0.0197584860332103,0.0197584860332103
6,0.0055001344418871,0.0055001344418871
7,0.007258089516358,0.007258089516358
8,0.0083719982103007,0.0083719982103007
9,0.008500730292643,0.008500730292643
10,0.0018554057709932,0.0018554057709932
11,0.0013449922717069,0.0013449922717069
12,0.0011111775635519,0.0011111775635519
13,0.0007330778076879,0.0007330778076879
14,0.0007083350620285,0.0007083350620285
15,0.0009739716942448,0.0009739716942448
16,0.0007171644581617,0.0007171644581617
17,0.0001804677566036,0.0001804677566036
18,0.0005173929127418,0.0005173929127418
19,0.0003457800134099,0.0003457800134099
20,0.0001032881609851,0.0001032881609851
21,0.0002509963586021,0.0002509963586021
22,0.0001819295925567,0.0001819295925567
23,5.771316705535752e-05,5.771316705535752e-05
24,3.339590653205034e-05,3.339590653205034e-05
25,3.599329032693316e-05,3.599329032693316e-05
26,6.120735920326008e-06,6.120735920326008e-06


==> data/structural_design_optimization/initial_range/error_over_iterations_aggregated_0_1.csv <==
iteration,error_median,error_q25,error_q75
0,0.0158730158730158,0.0158730158730158,0.0158730158730158
1,0.0158730158730158,0.0158730158730158,0.0158730158730158
2,0.0476190476190477,0.0476190476190477,0.0476190476190477
3,0.037030840962207,0.037030840962207,0.037030840962207
4,0.0129028876176949,0.0129028876176949,0.0129028876176949
5,0.0197584860332103,0.0197584860332103,0.0197584860332103
6,0.0055001344418871,0.0055001344418871,0.0055001344418871
7,0.007258089516358,0.007258089516358,0.007258089516358
8,0.0083719982103007,0.0083719982103007,0.0083719982103007
9,0.008500730292643,0.008500730292643,0.008500730292643
10,0.0018554057709932,0.0018554057709932,0.0018554057709932
11,0.0013449922717069,0.0013449922717069,0.0013449922717069
12,0.0011111775635519,0.0011111775635519,0.0011111775635519
13,0.0007330778076879,0.0007330778076879,0.0007330778076879
14,0.0007083350620285,0.0007083350620285,0.0007083350620285
15,0.0009739716942448,0.0009739716942448,0.0009739716942448
16,0.0007171644581617,0.0007171644581617,0.0007171644581617
17,0.0001804677566036,0.0001804677566036,0.0001804677566036
18,0.0005173929127418,0.0005173929127418,0.0005173929127418
19,0.0003457800134099,0.0003457800134099,0.0003457800134099
20,0.0001032881609851,0.0001032881609851,0.0001032881609851
21,0.0002509963586021,0.0002509963586021,0.0002509963586021
22,0.0001819295925567,0.0001819295925567,0.0001819295925567
23,5.771316705535752e-05,5.771316705535752e-05,5.771316705535752e-05
24,3.339590653205034e-05,3.339590653205034e-05,3.339590653205034e-05
25,3.599329032693316e-05,3.599329032693316e-05,3.599329032693316e-05
26,6.120735920326008e-06,6.120735920326008e-06,6.120735920326008e-06


==> data/structural_design_optimization/initial_range/error_over_iterations_aggregated_0_10.csv <==
iteration,error_median,error_q25,error_q75
0,1.0,1.0,1.0
1,1.0,1.0,1.0
2,0.5188976364899296,0.5188976364899296,0.5188976364899296
3,0.4083873796654662,0.4083873796654662,0.4083873796654662
4,0.4618834017962674,0.4618834017962674,0.4618834017962674
5,0.6289887364546071,0.5187633930813954,0.6289887364546071
6,0.0465585089234414,0.0465585089234414,0.0887170350372187
7,0.4197338399558716,0.4108145009213616,0.4572469838455441
8,0.1062253974448552,0.1062253974448552,0.3055815939150323
9,0.0596357707566973,0.0578688195427937,0.0596357707566973
10,0.0522926063090159,0.0522926063090159,0.3132239090142059
11,0.0423393755669106,0.0423393755669106,0.060415861669985
12,0.0324793472379797,0.0259792012999562,0.0328140128032445
13,0.0205786968231462,0.0205786968231462,0.0211244662295021
14,0.0187708084977648,0.0171990260585974,0.0187708084977648
15,0.0127309564050458,0.0104238286746725,0.0180529143701232
16,0.0081619802294685,0.0076005246714104,0.0081619802294685
17,0.0067371649518036,0.0067371649518036,0.0079632949478538
18,0.0044416386070516,0.0028962664312023,0.0053974567020618
19,0.003106385455566,0.003106385455566,0.0052899879885202
20,0.0018756767802946,0.0015412182393921,0.0020792032848621
21,0.0004889527859943,0.0002656222220806,0.0020897392733764
22,0.0017792505803991,0.0012880125639425,0.0017792505803991
23,0.0010042602303855,0.0010042602303855,0.0010481509948853
24,0.0010038240156931,0.0006685268438016,0.001317019430428
25,0.0002767279321093,0.0002384833399712,0.000739896350675
26,0.0004998161705597,0.0004911622798339,0.0005010502848929
27,0.0001870283364974,0.0001320337664074,0.0003829450742699
28,0.0002454208486837,0.000187397714795,0.0002454208486837
29,9.42172504643376e-05,9.42172504643376e-05,0.0001217205287662
30,8.74567029517531e-05,8.74567029517531e-05,9.472253453157504e-05
31,8.191731484034357e-05,6.333594860249914e-05,8.191731484034357e-05
32,3.628437593654117e-05,1.939470806058493e-05,5.527625384387895e-05
33,5.118592741076744e-05,4.806790480907479e-05,7.18137294056464e-05
34,3.849295558541403e-05,3.473123009390686e-05,4.583411052354112e-05
35,3.1353166969266886e-05,2.544412706592525e-05,4.80779038953154e-05
36,3.2782073489427616e-05,3.0042577690567425e-05,3.2782073489427616e-05
37,1.2917075523653297e-05,1.238000035348011e-05,1.2917075523653297e-05


==> data/structural_design_optimization/initial_range/error_over_iterations_aggregated_0_5.csv <==
iteration,error_median,error_q25,error_q75
0,0.8066819854187978,0.8066819854187978,0.8066819854187978
1,0.8066819854187978,0.8066819854187978,0.8066819854187978
2,0.0476190476190476,0.0476190476190476,0.0476190476190476
3,0.4434442855938236,0.4434442855938236,0.4434442855938236
4,0.0584543638708826,0.0584543638708826,0.0584543638708826
5,0.0332123763858806,0.0332123763858806,0.0332123763858806
6,0.0595721432386448,0.0595721432386448,0.0595721432386448
7,0.013691798606791,0.013691798606791,0.013691798606791
8,0.0288529697659489,0.0288529697659489,0.0288529697659489
9,0.0123814120993808,0.0123814120993808,0.0123814120993808
10,0.0118445538465313,0.0118445538465313,0.0118445538465313
11,0.0036621147568872,0.0036621147568872,0.0036621147568872
12,0.0035325169789576,0.0035325169789576,0.0035325169789576
13,0.0027940407572091,0.0027940407572091,0.0027940407572091
14,0.0012881292417961,0.0012881292417961,0.0012881292417961
15,0.0024608051107896,0.0024608051107896,0.0024608051107896
16,0.000993709919436,0.000993709919436,0.000993709919436
17,0.001720435807315,0.001720435807315,0.001720435807315
18,0.0001095385297743,0.0001095385297743,0.0001095385297743
19,0.000769951363092,0.000769951363092,0.000769951363092
20,0.0001659670549438,0.0001659670549438,0.0001659670549438
21,0.0005044929742392,0.0005044929742392,0.0005044929742392
22,0.0002034049320594,0.0002034049320594,0.0002034049320594
23,0.0002505688459317,0.0002505688459317,0.0002505688459317
24,0.0001330853598311,0.0001330853598311,0.0001330853598311
25,0.0001613318369761,0.0001613318369761,0.0001613318369761
26,0.0001018772374121,0.0001018772374121,0.0001018772374121
27,4.383555188278265e-05,4.383555188278265e-05,4.383555188278265e-05
28,1.2542495594504963e-05,1.2542495594504963e-05,1.2542495594504963e-05
29,8.805784458580807e-05,4.951644329700977e-05,0.0001265992458746
30,7.028339626590027e-05,7.028339626590027e-05,7.028339626590027e-05
31,5.425560003623064e-05,5.425560003623064e-05,5.425560003623064e-05
32,1.5345641483642968e-05,1.5345641483642968e-05,1.5345641483642968e-05


==> data/structural_design_optimization/num_reads/error_over_iterations_aggregated_400.csv <==
iteration,error_median,error_q25,error_q75
0,0.0158730158730158,0.0158730158730158,0.0158730158730158
1,0.1012302609725974,0.0158730158730158,0.1865875060721791
2,0.0573207467563018,0.0476190476190477,0.0624203658945312
3,0.0269793850690775,0.0237878294780854,0.0350817285280027
4,0.0161296798781841,0.0129028876176949,0.0290999461956884
5,0.0143362055078832,0.0119837360199849,0.0197584860332103
6,0.0120092559240877,0.0108366729122697,0.0151229067370246
7,0.0105618278774666,0.0068215599626795,0.0130947110881094
8,0.0073912600103826,0.0069986332569601,0.0083519316695699
9,0.0042599761432642,0.0021229046388827,0.0049874108405677
10,0.00329559105006,0.0020962553355245,0.0050068205597571
11,0.0020506972905751,0.001604897820741,0.0034176768853425
12,0.0010456169544897,0.0009216487177982,0.0019583519369199
13,0.0007698942356595,0.0004833502539083,0.0014316108798328
14,0.0006431801904194,0.0006332621891774,0.0009162105984815
15,0.0007821937860479,0.0005213361720553,0.0013293958545173
16,0.0003779613895975,0.0003636518541117,0.0006617227526563
17,0.0004768921749353,0.0002897667271604,0.0009001326434872
18,0.0005310892683307,0.0001765210647062,0.0005580885860876
19,0.0002212780941028,0.000122255518979,0.0002521693440409
20,0.0001085031090101,6.057543291977203e-05,0.0003164940513525
21,0.0001644332962619,0.0001256190738773,0.0002557442286211
22,0.0001017427175189,5.094155008161467e-05,0.0001439589741369
23,8.438621978141968e-05,4.982108664348517e-05,0.0001216348958319
24,6.311851838105176e-05,4.6207420963621566e-05,8.838636387174708e-05
25,4.835850282406244e-05,3.616349121002743e-05,6.004291178881464e-05
26,4.757255009941184e-05,3.891119885379722e-05,4.840391847152275e-05
27,3.4864059256615026e-05,3.373123077026301e-05,3.5764318944532235e-05
28,1.6170701740327857e-05,1.5884504836946487e-05,1.884735854819573e-05


==> data/structural_design_optimization/num_reads/error_over_iterations_aggregated_800.csv <==
iteration,error_median,error_q25,error_q75
0,0.0158730158730158,0.0158730158730158,0.0158730158730158
1,0.0158730158730158,0.0158730158730158,0.0158730158730158
2,0.0476190476190477,0.0476190476190477,0.0476190476190477
3,0.037030840962207,0.037030840962207,0.037030840962207
4,0.0129028876176949,0.0129028876176949,0.0129028876176949
5,0.0197584860332103,0.0197584860332103,0.0197584860332103
6,0.0055001344418871,0.0055001344418871,0.0055001344418871
7,0.007258089516358,0.007258089516358,0.007258089516358
8,0.0083719982103007,0.0083719982103007,0.0083719982103007
9,0.008500730292643,0.0059841830140527,0.008500730292643
10,0.0018554057709932,0.0018554057709932,0.0018554057709932
11,0.0013449922717069,0.0013449922717069,0.0030530390788231
12,0.0011111775635519,0.0011111775635519,0.0017465583435779
13,0.0007330778076879,0.0007330778076879,0.0007330778076879
14,0.0007083350620285,0.0007083350620285,0.0007083350620285
15,0.0009739716942448,0.0009739716942448,0.0009739716942448
16,0.0007171644581617,0.0005348005466785,0.0007171644581617
17,0.0001804677566036,0.0001804677566036,0.0005482540906084
18,0.0005173929127418,0.0005173929127418,0.0005230445475303
19,0.0003457800134099,0.0003457800134099,0.0003457800134099
20,0.0001032881609851,0.0001032881609851,0.000237048956197
21,0.0002509963586021,0.0002509963586021,0.0002509963586021
22,0.0001819295925567,0.0001534516287419,0.0001819295925567
23,5.771316705535752e-05,5.771316705535752e-05,7.74779203884725e-05
24,3.339590653205034e-05,3.339590653205034e-05,4.300454235572876e-05
25,3.599329032693316e-05,3.599329032693316e-05,4.4898723618547965e-05
26,6.120735920326008e-06,6.120735920326008e-06,2.9895862671559693e-05
27,3.5764318944532235e-05,2.899411003806589e-05,3.5764318944532235e-05
28,1.5884504836946487e-05,1.5884504836946487e-05,1.5884504836946487e-05


==> data/structural_design_optimization/range_limits_over_iterations.csv <==
iteration,node_0,node_0_min,node_0_max,node_1,node_1_min,node_1_max
0,0.857142857,0.0,1.0,0.285714286,0.0,1.0
1,0.857142857,0.0,1.0,0.285714286,0.0,1.0
2,0.803571429,0.732142857,0.982142857,0.267857143,0.160714286,0.410714286
3,0.8125,0.732142857,0.919642857,0.267857143,0.160714286,0.348214286
4,0.832908163,0.767857143,0.919642857,0.277901786,0.244419643,0.291294643
5,0.827168367,0.790178571,0.919642857,0.276227679,0.256138393,0.291294643
6,0.839376822,0.790178571,0.87627551,0.280532526,0.256138393,0.284598214
7,0.837645773,0.808673469,0.87627551,0.279336735,0.266183036,0.284598214
8,0.836760725,0.808673469,0.857826166,0.277884703,0.266183036,0.28256537
9,0.836575255,0.808673469,0.847735969,0.278841336,0.266183036,0.280951052
10,0.842248347,0.808673469,0.842248347,0.280951052,0.272033869,0.280951052
11,0.842637008,0.822624362,0.850642066,0.280968135,0.275437602,0.283180348
12,0.842839619,0.832436355,0.850642066,0.281043482,0.278194327,0.283180348
13,0.843153275,0.837536681,0.850642066,0.28112371,0.279581231,0.283180348
14,0.843174983,0.84018815,0.850642066,0.281131783,0.280312357,0.283180348
15,0.842952334,0.841670712,0.850642066,0.281069792,0.280718033,0.283180348
16,0.84316723,0.841670712,0.846908525,0.2811289,0.280718033,0.282156065
17,0.843624952,0.842311523,0.846908525,0.281254528,0.280893913,0.282156065
18,0.843334969,0.842739377,0.846908525,0.281174929,0.281011406,0.282156065
19,0.84346148,0.842739377,0.845266739,0.281110533,0.281011406,0.281705297
20,0.843674192,0.843037173,0.845266739,0.281195138,0.281011406,0.281440113
21,0.843537528,0.843249327,0.845266739,0.281169296,0.28106097,0.281440113
22,0.843598223,0.843249327,0.844470465,0.28120763,0.28106097,0.281317625
23,0.843701153,0.843393428,0.844470465,0.281230843,0.281115133,0.281317625
24,0.843774294,0.843495825,0.844470465,0.281250664,0.281161382,0.281317625
25,0.843723057,0.843598489,0.844470465,0.281248189,0.281196112,0.281317625
26,0.843748172,0.843598489,0.84412238,0.281246416,0.281196112,0.281284144


==> data/structural_design_optimization/relaxation_factor/error_over_iterations_aggregated_0_25.csv <==
iteration,error_median,error_q25,error_q75
0,0.0158730158730158,0.0158730158730158,0.0158730158730158
1,0.0158730158730158,0.0158730158730158,0.0158730158730158
2,0.0158730158730159,0.0158730158730159,0.0158730158730159
3,0.022790220647838,0.022790220647838,0.022790220647838
4,0.0119808293308405,0.0119808293308405,0.0119808293308405
5,0.0098929818996719,0.0098929818996719,0.0098929818996719
6,0.0141509019014179,0.0141509019014179,0.0141509019014179
7,0.0100162974771064,0.0100162974771064,0.0100162974771064
8,0.0062091625837946,0.0062091625837946,0.0062091625837946
9,0.0008979931958164,0.0008979931958164,0.0008979931958164
10,0.0058605990792053,0.0058605990792053,0.0058605990792053
11,0.0007394202240288,0.0007394202240288,0.0007394202240288
12,0.0052817168915058,0.0052817168915058,0.0052817168915058
13,0.0012596803180494,0.0012596803180494,0.0012596803180494
14,0.0020404924334463,0.0020404924334463,0.0020404924334463
15,0.0020290432607612,0.0020290432607612,0.0020290432607612
16,0.0018293480230566,0.0018293480230566,0.0018293480230566
17,0.0018722577436397,0.0018722577436397,0.0018722577436397
18,0.0016744806969086,0.0016744806969086,0.0016744806969086
19,0.0017731331637317,0.0017731331637317,0.0017731331637317
20,0.0015997731856812,0.0015997731856812,0.0015997731856812
21,0.0007375002567914,0.0007375002567914,0.0007375002567914
22,0.0011778095947281,0.0011778095947281,0.0011778095947281
23,0.0004756708240246,0.0004756708240246,0.0004756708240246
24,0.0008463214126609,0.0008463214126609,0.0008463214126609
25,0.0003573781056712,0.0003573781056712,0.0003573781056712
26,0.0007672757739481,0.0007672757739481,0.0007672757739481
27,0.0003129738118362,0.0003129738118362,0.0003129738118362
28,0.0006118432699146,0.0006118432699146,0.0006118432699146
29,0.0004653842150062,0.0004653842150062,0.0004653842150062
30,0.0004263621358874,0.0004263621358874,0.0004263621358874
31,0.000159034290495,0.000159034290495,0.000159034290495
32,0.0003153157093139,0.0003153157093139,0.0003153157093139
33,0.0001312471310289,0.0001312471310289,0.0001312471310289
34,0.0002856541081927,0.0002856541081927,0.0002856541081927
35,0.0001202857442216,0.0001202857442216,0.0001202857442216
36,0.000207354075823,0.000207354075823,0.000207354075823
37,0.000137372592148,0.000137372592148,0.000137372592148
38,0.0001455775953884,0.0001455775953884,0.0001455775953884
39,7.290835129525764e-05,7.290835129525764e-05,7.290835129525764e-05
40,0.000131025690497,0.000131025690497,0.000131025690497
41,5.877607397892456e-05,5.877607397892456e-05,5.877607397892456e-05
42,8.71968479737627e-05,8.71968479737627e-05,8.71968479737627e-05
43,5.3126372725548e-05,5.3126372725548e-05,5.3126372725548e-05
44,5.244559105436001e-05,5.244559105436001e-05,5.244559105436001e-05
45,4.54683259776551e-05,4.54683259776551e-05,4.54683259776551e-05
46,5.054165296459014e-05,5.054165296459014e-05,5.054165296459014e-05
47,2.876786522495945e-05,2.876786522495945e-05,2.876786522495945e-05


==> data/structural_design_optimization/relaxation_factor/error_over_iterations_aggregated_0_5.csv <==
iteration,error_median,error_q25,error_q75
0,0.0158730158730158,0.0158730158730158,0.0158730158730158
1,0.0158730158730158,0.0158730158730158,0.2941885441096981
2,0.0524698971876748,0.0476190476190477,0.0573207467563018
3,0.0299264701300918,0.0228220992979766,0.037030840962207
4,0.0217888676468159,0.0129028876176949,0.0306748476759369
5,0.0158711110265976,0.0119837360199849,0.0197584860332103
6,0.0141979423931762,0.0055001344418871,0.0228957503444653
7,0.0102456970565205,0.007258089516358,0.0132333045966831
8,0.0055123139014968,0.002652629592693,0.0083719982103007
9,0.0068230321069161,0.0051453339211892,0.008500730292643
10,0.0017847520675081,0.0017140983640229,0.0018554057709932
11,0.0024836901431177,0.0013449922717069,0.0036223880145286
12,0.0015347647502359,0.0011111775635519,0.0019583519369199
13,0.0005130026564846,0.0002929275052812,0.0007330778076879
14,0.0006707986256029,0.0006332621891774,0.0007083350620285
15,0.0005382468733446,0.0001025220524445,0.0009739716942448
16,0.0005395443439598,0.0003619242297578,0.0007171644581617
17,0.0005551505201462,0.0001804677566036,0.0009298332836887
18,0.0005310892683307,0.0005173929127418,0.0005447856239197
19,0.000287155360982,0.000228530708554,0.0003457800134099
20,0.0002235107090165,0.0001032881609851,0.0003437332570479
21,0.0002533702936116,0.0002509963586021,0.0002557442286211
22,0.0001629442833468,0.0001439589741369,0.0001819295925567
23,7.10496934183886e-05,5.771316705535752e-05,8.438621978141968e-05
24,3.980166374783596e-05,3.339590653205034e-05,4.6207420963621566e-05
25,4.80181010578739e-05,3.599329032693316e-05,6.004291178881464e-05
26,2.7382770930127445e-05,6.120735920326008e-06,4.864480593992888e-05
27,3.5764318944532235e-05,3.5764318944532235e-05,3.5764318944532235e-05
28,1.5884504836946487e-05,1.5884504836946487e-05,1.5884504836946487e-05


==> data/structural_design_optimization/relaxation_factor/error_over_iterations_aggregated_0_75.csv <==
iteration,error_median,error_q25,error_q75
0,0.0158730158730158,0.0158730158730158,0.0158730158730158
1,0.0158730158730158,0.0158730158730158,0.0158730158730158
2,0.0376393047718977,0.0376393047718977,0.0376393047718977
3,0.0474670137836354,0.0428196973547989,0.0474670137836354
4,0.006065101685511,0.006065101685511,0.0098430239797933
5,0.0081678751765385,0.0081678751765385,0.009313302689957
6,0.0111951383998291,0.0111951383998291,0.0111951383998291
7,0.0106924053422761,0.0089836114205517,0.0106924053422761
8,0.0071578516506408,0.0051474277459691,0.0071578516506408
9,0.0029989840191166,0.0029830309890933,0.0029989840191166
10,0.0012844713092051,0.0012844713092051,0.0012844713092051
11,0.002933042534578,0.0029310159069856,0.002933042534578
12,0.0009802392192435,0.0009802392192435,0.0009802392192435
13,0.000609010795996,0.000609010795996,0.000609010795996
14,0.0004996611154078,0.0004996611154078,0.000633281645746
15,0.0004138401692354,0.0004138401692354,0.0005113129948255
16,0.0002553753387004,0.0002553753387004,0.0004107891660893
17,0.0001073451035969,0.0001073451035969,0.0003408587959154
18,0.0001081325262525,0.0001081325262525,0.0001688590491903
19,0.0001247887668003,0.0001247887668003,0.000153628454599
20,0.0001033845560614,0.0001033845560614,0.0001033845560614
21,8.041448054025099e-05,8.041448054025099e-05,8.041448054025099e-05
22,4.864076703761994e-05,4.864076703761994e-05,4.864076703761994e-05
23,3.336990704756043e-05,3.336990704756043e-05,3.520993928799861e-05
24,1.9344863202944663e-05,1.9344863202944663e-05,2.0818869995713132e-05


==> data/structural_design_optimization/scaling_analysis/error_over_iterations_aggregated.csv <==
iteration,error_median,error_q25,error_q75
0,0.4924421633687553,0.4723681352344426,0.5015642397567137
1,0.4792547438287077,0.4360089312882274,0.4799273512588113
2,0.396082280692332,0.3723329836671839,0.4148924185601468
3,0.407992966541577,0.2901815907771118,0.4244799563161471
4,0.3459727189343813,0.332282307682695,0.3615843723787811
5,0.3208478607603434,0.271939577615834,0.3222738912314053
6,0.2433154826485078,0.2011408651770709,0.2738705679849688
7,0.2168405130935998,0.2129572629085673,0.2373930615585623
8,0.1945737088737504,0.1865388664794731,0.2033681249905929
9,0.2063820912251009,0.1864729239323668,0.3338136329924108
10,0.1676428103022241,0.1590740275267433,0.1768750095012288
11,0.1703472158942056,0.1699174903129771,0.2001685961779991
12,0.1791321493735692,0.1622051048982935,0.1898090408778405
13,0.1552669161171236,0.1113805166615581,0.1677407417255942
14,0.0774585761423703,0.0702916324055147,0.1777508453277729
15,0.1938046934780934,0.0895281770179726,0.2032877217629657
16,0.1078274583425611,0.0875043530341939,0.123377900261655
17,0.0706295392678963,0.0676730836006286,0.0737318635840777
18,0.0605899137844956,0.0404571781605532,0.0731643237914469
19,0.074233984419299,0.0471951126073269,0.1654515234122903
20,0.0437159687024601,0.0408109813645664,0.0464084597225016
21,0.0487882811786272,0.0360830724606141,0.0699590549974978
22,0.0368047147239754,0.0356912794649248,0.0398566910768658
23,0.032996457543759,0.0326771204124818,0.0335898707146082
24,0.0314488897232158,0.0228547142482621,0.0334113518384303
25,0.0255203913124727,0.0218082853455268,0.033237457317078
26,0.0234467359953177,0.0215910996351064,0.0239246195914254
27,0.0206701662454034,0.0192202590014809,0.0256960878787226
28,0.0193038967241985,0.016098468126189,0.021427073168403
29,0.0184545632921635,0.0138597574222209,0.0196913539234648
30,0.0169370307959102,0.0148289685239778,0.019181471943159
31,0.0143336552104593,0.0087070338148087,0.0167730043475714
32,0.0111250658728115,0.0058698145698772,0.0113710890368005
33,0.0082909658024873,0.0070800393160752,0.0110781066531007
34,0.0074478058988387,0.0059196742021307,0.011416917245241
35,0.0067058329559229,0.0044194314615829,0.0076732561379887
36,0.0055801440119818,0.0033066020689403,0.0060440835459467
37,0.0038807198739335,0.0033004813575128,0.0052167055953756
38,0.0025389828961199,0.0020919709382398,0.0027976504493737
39,0.0026968642337311,0.0023020246286832,0.0027004870812754
40,0.0022378929569099,0.001766036933959,0.0025330598897884
41,0.0021021955131139,0.0015917682674201,0.0021111492906278
42,0.0020485870474855,0.0015233667489629,0.0027205443067487
43,0.0015501296670286,0.0012867974313618,0.0019195845158085
44,0.001312488371603,0.00118595093304,0.0013939858901736
45,0.0009363254588714,0.0008645779146814,0.0009920607111994
46,0.0010553207801653,0.0009041702452297,0.0010776709162777
47,0.0006714725993949,0.0005522122878883,0.000700198138234
48,0.0008296461310343,0.0006038887353603,0.0009557640643471
49,0.0006276949357374,0.0005542805910191,0.0006696934195903
50,0.0004549541250736,0.0003711919705908,0.0006995594091111
51,0.0004457291460148,0.0003491986927443,0.0005615810035466
52,0.0005287284367155,0.0002992089008339,0.000558894654168
53,0.000381576876259,0.000292801718991,0.0004941312530738
54,0.0003585038517426,0.000336315395622,0.0003769095172933
55,0.0002725773010773,0.0002584592231943,0.0003572063515112
56,0.000313392906009,0.0002838870987819,0.0004709175740405
57,0.0002645201784971,0.0002319346798913,0.0003352073697644
58,0.0001925199001394,0.0001521669835234,0.0002090526648313
59,0.0002101182024141,0.0001677738229628,0.0002490938318731
60,0.0001591082773991,0.0001225652653337,0.0002028075042718
61,0.0001453601526807,0.0001437170316031,0.0001470032737582

